Global Existence of Geometric Rough Flows

In this paper we consider rough differential equations on a smooth manifold $\left( M\right) .$ The main result of this paper gives sufficient conditions on the driving vector-fields so that the rough ODE's have global (in time) solutions. The sufficient conditions involve the existence of a complete Riemannian metric $\left( g\right) $ on $M$ such that the covariant derivatives of the driving fields and their commutators to a certain order (depending on the roughness of the driving path) are bounded. Many of the results of this paper are generalizations to manifolds of the fundamental results in \cite{Bailleul2015a}.

==> mideps.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'mideps.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{256.26901855bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.1697637)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{mideps.pdf}}%
    \put(-0.00259127,0.00610473){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0.16001118,0.00649342){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s+\varepsilon (t-s)$}}}%
    \put(0.58590297,0.00649342){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t-\varepsilon (t-s)$}}}%
    \put(0.85977908,0.00610473){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.05523571,0.14604594){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\varepsilon (t-s)$}}}%
    \put(0.71683504,0.14368093){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\varepsilon (t-s)$}}}%
    \put(0.30504081,0.14604594){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(1-2\varepsilon)(t-s)$}}}%
    \put(0.37998761,0.01536481){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ }}}%
    \put(0.38408973,0.07508027){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$J_\varepsilon(s,t)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{mideps.pdf}}%
  \end{picture}%
\endgroup%

